Dynamical bar-mode instability of differentially rotating stars: Effects of equations of state and velocity profiles

As an extension of our previous work, we investigate the dynamical instability against nonaxisymmetric bar-mode deformations of differentially rotating stars in Newtonian gravity varying the equations of state and velocity profiles. We performed the numerical simulation and the followup linear stability analysis adopting polytropic equations of state with the polytropic indices n=1, 3/2, and 5/2 and with two types of angular velocity profiles (the so-called j-constant-like and Kepler-like laws). It is confirmed that rotating stars of a high degree of differential rotation are dynamically unstable against the bar-mode deformation, even for the ratio of the kinetic energy to the gravitational potential energy $\beta$ of order 0.01. The criterion for onset of the bar-mode dynamical instability depends weakly on the polytropic index n and the angular velocity profile as long as the degree of differential rotation is high. Gravitational waves from the final nonaxisymmetric quasi-stationary states are calculated in the quadrupole formula. For proto-neutron stars of mass $1.4M_{\odot}$, radius $\sim 30$ km and $\beta \alt 0.1$, such gravitational waves have the frequency of $\sim$ 600--1,400 Hz, and the effective amplitude is larger than $10^{-22}$ at a distance of about 100 Mpc irrespective of n and the angular velocity profile.

==> readme.txt <==
Reference number:       MD36

Title:  "Dynamical bar-mode instability of differentially rotating stars: 
	 Effects of equations of state and velocity profiles"

Authors: Masaru Shibata
	 Shigeyuki Karino
	 Yoshiharu Eriguchi

main TeX file:  md036rv.tex

figure files:   fig1.ps
		fig2.ps
		fig3a.ps, fig3b.ps
		fig4.ps
		fig5.ps
		fig6.ps
		fig7.ps
		fig8.1.ps, fig8.2.ps, fig8.3.ps, fig8.4.ps
		fig9.1.ps, fig9.2.ps, fig9.3.ps, fig9.4.ps
		fig10.ps
		fig11.ps
		fig12.ps
		fig13.ps
		fig14.ps      

letter to the referee

We thank our referee for a number of comments. Following the 
referee's suggestion, we have revised the manuscript. 
Details on the revision are described below. 
We believe that the paper has been modified satisfactorily,
and deserves publication in MNRAS.

---------revision--------
>TITLE:
>
>- The space after the word "stars" and before the colon needs
>  to be deleted.


We have corrected.


>- The subtitle after the colon which states "Study for wide parameter 
>  space" is unclear as to the study that was done.  It should be 
>  altered to reflect the specific work presented in the paper.


We have changed to "Effects of polytropic indices and velocity profiles"


>
>Section 1 - INTRODUCTION:
>
>   The first two paragraphs of this section refer to a previous paper 
>   by the authors.  This work should be referred to in past tense.  
>
>	Paragraph 2 should be rewritten for clarity. It is difficult to
>	determine what "instability" is being referred to.  Upon my first read,
>	I assumed it was the Papaloizou-Pringle instability. But by the 
>	abstract (and 3rd paragraph of the introduction) it appeared to be
>	the m=2 bar mode instability.


We have revised. 


>Section 2 - METHOD:
>
>Subsection 2.1 - Differentially rotating axisymmetric stars
>
>	Paragraph 3 of this section: 
>	  	The authors initially define \beta to be T/|W|.  In 
>		sentence 4 they state that, "instead of \beta, we also refer 
>		to the axis ratio as C_a".  It is unclear as to what this 
>		means.  This needs to be clarified.  


We have modified. 


>Subsubsection 2.2.1 - Numerical simulation
>
>	Paragraph 1: is unclear as to what the authors mean by "added the 
>	node-less density perturbation".  This was mentioned in their
>	previous work, however, a clarifying statement to what "node-less"
>	indicates as well as to what equation(s) they are using to
>	incorporate this perturbation into would be useful to the reader.  


We have revised the paragraph. 


>Subsubsection 2.2.2 - Linear stability analysis
>
>	Paragraph 1:  It might be more useful to the reader to refer to 
>	"m" as  the azimuthal mode number, and not the azimuthal quantum 
>	number.  I leave this to the author's discretion.  This is a very
>       minor point.


We have changed.


>Section 3 - Numerical Results:
>
>Subsection 3.1 - Dynamical Bar-mode Stability
>
>Subsubsection 3.1.1 - Results by numerical simulation
>
>	This section needs to be rewritten.  It is very difficult to follow.
>
>	Paragraph 2, sentence 2:
>		"..... most of rotating stars of \beta >\sim 0.01 are 
>		dynamical unstable if A/R_eq <= 0.3".  However, Figure 
>		1 shows no models were evolved with A_R_eq < 0.3.  
>		A justifying statement why models with A/R_eq less than 0.3
>		are unstable would be useful.


We have rewritten to A/R=0.3.


>	In the 4th sentence of this same paragraph, the authors state,
>	"..... the dynamical instability also sets in for A/R_eq <= 0.1
>	irrespective of \gamma".  
>	Again, a justifying statement as to why models with A/R_eq less
>	than 0.1 are unstable should be added since, from Figure 2, it
>	appears that no simulations were evolved with A/R_eq < 0.1 and,
>	in the third sentence of section 2.1, the authors indicated
>	the range of A/R_eq to be only in the range from 0.1 to 1.


We have rewritten to A/R=0.1. We infer that for smaller values of
A/R, the star tends to become more unstable, but this is nothing
but the guess at that stage, and it is not appropriate to mention
in the paragraph.


>	In paragraph 3 of this section, three conclusions are stated.
>	Let me address (1) which is written as,
>
>		"for beta less than or approximately equal to 0.01, models 
>		 are stable."
>
>	Examining both Figures 1 and 2, it appears that only one model was 
>	simulated in this region of stability space. Again, a justifying 
>	statement is needed to conclude why models with beta less than 0.01 
>	are stable.  It may be that this conclusion is obtained from the
>	linear analysis section.  If so, a mention of that should be made 
>	here.


We have not carried out simulations for beta <0.01. However, 
for beta <0.01, the star is almost spherical. Thus, we infer that
a star of a small value of beta is stable. Although it seems to
be quite natural, this is nothing but guess. So that we add a
sentence in which we mention that 
"we have not carried out simulations for $\beta < 0.01$, but
since the value of $C_a$ with $\beta \alt 0.01$ is larger than 0.9 
(i.e., the star is almost spherical), we assume that the stars with
$\beta \alt 0.01$ are stable) "


>	I recall that similar work (stability analysis for j-constant 
>	rotation law, soft equation of state (polytropic index=3.33), and 
>	beta = 0.9, .12, .14 and .18) has been published by Centrella et al.
>	(2001, Ap.J., 550, L193).  It would be useful to the reader to have a 
>	quick comparison or contrast between this work and that by Centrella 
>	et al. (2001).  Please consider referencing this paper.


We have added this reference together with the latest one by Saijo et al.
We have also added some comments associated with these references
in the end of Sec. 3.1.1. 


>Subsubsection 3.1.2 - Results by linear analysis
>
>	Figure 3 contains two diagrams which the authors refer to as "above"
>	and "below".  Might be better to label the diagrams (a) and (b) and
>	refer to them as such in the caption.


We have revised. 


>Subsection 3.2 - Fate of unstable stars:
>
>	The authors do not mention the models possessing
>			(gamma, A/R_eq)=(7/5,0.3)
>	in paragraph two.  Some mention should be made about these models
>	since they are present in the Figure 2.


The unstable star of this set of parameters has a large value of beta
(larger than 0.2). We are interested only in unstable stars of a 
small value of beta (smaller than 0.1). This is the reason that we do not
mention the model with (7/5, 0.3). 
We have added some sentences to clarify this point in Sec. 3.1.1. 


>	By examining Figure 2, there appears to be one model (beta > 0.2)
>	that was unstable.  I'm assuming since it was omitted, the results
>	were insignificant.  Might be useful to have a statement stating this
>	and why (for reader curiosity).


In this paper, we are only interested in spheroidal stars.
The axial ratio of the unstable stars in fig.2 is very small (< 0.25),
that is they are almost toroidal. If we try to make plots in a region
of high value of beta, we had to pick up toroidal stars. To clarify 
this point, we plot the dashed curves in Fig.1 and 2 which denote 
the boundary between the toroidal and spheroidal stars. 


>	Last paragraph, second to the last statement:
>		this sentence states, "For \gamma = 7/5, it is larger as 
>		0.4-0.6", probably needs to be stated more clearly.  
>		Otherwise, this was an excellent section.


We have revised.  


>REFERENCES
>
>	Many of the references appear inconsistent with the format
>	required by MNRAS.  There are also several typos, such as including
>	"see, e.g.".  This section should be redone for correctness.


We have corrected. In addition, we have added a couple of references. 


>Figures:
>
>	- It would be very useful to the reader if they could be expanded in
>	  width to fit the entire column width.
>
>	- Figures 10 and 11 should use bigger symbols for clarity.


We have modified.


>in-text Equations:
>
>	- Should replace the "square-root" sign with  "(..)^{1/2}"
>
>	- Should use "of order 0.01" rather than O(0.01)
>
>	- Need spaces between a number and its units.  For example
>	  "30km" should be written as "30 km".
	

We have corrected. 

